Enhanced H$_2$ storage capacity of the bilayer hexagonal Boron Nitride(h-BN) incorporating Van der Waals interaction under applied external electric field

Lightweight 2D materials due to its large surface area are being studied for its hydrogen storage applications. The characteristics of hydrogen adsorption on the electric field-induced h-BN bilayer were investigated. The overall storage capacity of the bilayer is 6.7 wt% from our theoretical calculation with E ads of 0.308 eV/H$_2$. The desorption temperature for H$_2$ molecules from the h-BN bilayer system in the absence of an external electric field is 243 K. With the introduction of an external electric field, the E$_{\rm ads}$ lies in the range 0.311-0.918 eV/H$_2$ with a desorption temperature of 245-725 K. The charge transfer analysis reveals that 0.001-0.008 |e| of electronic charge transfer between the h-BN bilayer and H$_2$ molecules. Henceforth, the adsorption mechanism is through a weak Van der waals interaction. Our results show that the external electric field enhances the average adsorption energy as well as the desorption temperature and thus making the h-BN bilayer a promising candidate for hydrogen storage.

==> EF-vs-BG.dat <==
2.0			0	
1.8			0.20
1.6			0.70	
1.4			1.31
1.2			1.93	
1.0			2.52
0.8			3.24
0.6			3.60
0.4			3.90
0.2			4.20				
0			4.31
-0.2			4.21
-0.4			3.82
-0.6			3.47
-0.8			3.13
-1.0			2.51
-1.2			1.98
-1.4			1.28
-1.6			0.67
-1.8			0.16
-2.0			0






==> ads-energy-vs-field-Neg.dat <==
#Field	#Avg. Ads. En
1.6	-0.6663125
1.4	-0.552875
1.2	-0.355
1	-0.34225
0.8	-0.329375
0.6	-0.328125
0.4	-0.31125
0.2	-0.3090625
0	-0.3081875
-0.2	-0.3084375
-0.4	-0.3154375
-0.6	-0.31775
-0.8	-0.3331875
-1	-0.340625
-1.2	-0.3695625
-1.4	-0.348375
-1.6	-0.9189375



==> ads-energy-vs-field-Pos.dat <==
#Field	#Avg. Ads. En
1.6	0.6663125
1.4	0.552875
1.2	0.355
1	0.34225
0.8	0.329375
0.6	0.328125
0.4	0.31125
0.2	0.3090625
0	0.3081875
-0.2	0.3084375
-0.4	0.3154375
-0.6	0.31775
-0.8	0.3331875
-1	0.340625
-1.2	0.3695625
-1.4	0.348375
-1.6	0.9189375



==> bg-ef.dat <==
0			4.31
0.2			4.20
0.4			3.90
0.6			3.60
0.8			3.24
1.0			2.52
1.2			1.93
1.4			1.31
1.6			0.70
1.8			0.20
2.0			0


